Molecular cloud formation by compression of magnetized turbulent gas subjected to radiative cooling

Complex turbulent motions of magnetized gas are ubiquitous in the interstellar medium. The source of this turbulence, however, is still poorly understood. Previous work suggests that compression caused by supernova shockwaves, gravity, or cloud collisions, may drive the turbulence to some extent. In this work, we present three-dimensional (3D) magnetohydrodynamic (MHD) simulations of contraction in turbulent, magnetized clouds from the warm neutral medium (WNM) of the ISM to the formation of cold dense molecular clouds, including radiative heating and cooling. We study different contraction rates and find that observed molecular cloud properties, such as the temperature, density, Mach number, and magnetic field strength, and their respective scaling relations, are best reproduced when the contraction rate equals the turbulent turnover rate. In contrast, if the contraction rate is significantly larger (smaller) than the turnover rate, the compression drives too much (too little) turbulence, producing unrealistic cloud properties. We find that the density probability distribution function evolves from a double log-normal representing the two-phase ISM, to a skewed, single log-normal in the dense, cold phase. For purely hydrodynamical simulations, we find that the effective driving parameter of contracting cloud turbulence is natural to mildly compressive (\mbox{$b\sim0.4$--$0.5$}), while for MHD turbulence, we find \mbox{$b\sim0.3$--$0.4$}, i.e., solenoidal to naturally mixed. Overall, the physical properties of the simulated clouds that contract at a rate equal to the turbulent turnover rate, indicate that large-scale contraction may explain the origin and evolution of turbulence in the ISM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)
nohyperref

% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

